Ultraviolet and Optical Observations of OB Associations and Field Stars in the Southwest Region of the Large Magellanic Cloud

Using photometry from the Ultraviolet Imaging Telescope (UIT) and photometry and spectroscopy from three ground-based optical datasets we have analyzed the stellar content of OB associations and field areas in and around the regions N 79, N 81, N 83, and N 94 in the LMC. We compare data for the OB association Lucke-Hodge 2 (LH 2) to determine how strongly the initial mass function (IMF) may depend on different photometric reductions and calibrations. We also correct for the background contribution of field stars, showing the importance of correcting for field star contamination in determinations of the IMF of star formation regions. It is possible that even in the case of an universal IMF, the variability of the density of background stars could be the dominant factor creating the differences between calculated IMFs for OB associations. We have also combined the UIT data with the Magellanic Cloud Photometric Survey to study the distribution of the candidate O-type stars in the field. We find a significant fraction, roughly half, of the candidate O-type stars are found in field regions, far from any obvious OB associations. These stars are greater than 2 arcmin (30 pc) from the boundaries of existing OB associations in the region, which is a distance greater than most O-type stars with typical dispersion velocities will travel in their lifetimes. The origin of these massive field stars (either as runaways, members of low-density star-forming regions, or examples of isolated massive star formation) will have to be determined by further observations and analysis.

==> parker.tab1.dat <==
%auto-ignore
    1    4:51:40.99  -69:21:13.36  501.05   33.52  16.256   2.816   2.724   2.821  99.000   9.000    
    2    4:51:41.45  -69:20:28.62  496.28  124.94  18.033   0.084   0.031   0.143  -0.035   0.329    
    3    4:51:41.51  -69:20:52.93  495.52   75.28  17.930   0.064  -0.245   0.120  -0.153   0.212    
    4    4:51:41.54  -69:20:06.53  495.41  170.08  17.974   0.088  -0.086   0.162  -0.997   0.201    
    5    4:51:41.96  -69:19:07.96  491.28  289.78  18.200   0.163  -0.044   0.226   0.049   0.351    
    6    4:51:42.03  -69:19:44.02  490.29  216.10  18.386   0.130   0.437   0.229  99.000   9.000    
    7    4:51:42.39  -69:19:19.43  486.59  266.33  18.945   0.246  -0.415   0.316  99.000   9.000    
    8    4:51:42.41  -69:21:03.58  485.83   53.51  18.030   0.107  -0.403   0.159  99.000   9.000    
    9    4:51:42.63  -69:21:11.26  483.41   37.81  18.136   0.084   0.139   0.199  99.000   9.000    
   10    4:51:42.84  -69:19:16.24  481.67  272.85  18.573   0.152  -0.409   0.250  99.000   9.000    
   11    4:51:42.89  -69:20:21.64  480.78  139.21  18.850   0.259  -0.540   0.308  99.000   9.000    
   12    4:51:42.98  -69:20:55.14  479.75   70.77  17.620   0.059   0.738   0.138  99.000   9.000    
   13    4:51:43.07  -69:20:36.42  478.79  109.00  17.828   0.078  -0.265   0.102  -0.373   0.134    
   14    4:51:43.59  -69:21:02.59  473.00   55.54  18.432   0.171  -0.167   0.243  99.000   9.000    
   15    4:51:44.53  -69:21:26.01  462.71    7.68  17.807   0.059   0.419   0.171  -0.873   0.255    
   16    4:51:44.65  -69:20:12.73  461.86  157.42  17.535   0.054   1.236   0.232  99.000   9.000    
   17    4:51:45.30  -69:20:53.31  454.56   74.50  17.221   0.050  -0.154   0.074  -0.484   0.099    
   18    4:51:45.34  -69:19:58.76  454.42  185.96  18.376   0.180   0.160   0.231  99.000   9.000    
   19    4:51:45.48  -69:19:37.18  453.07  230.06  18.239   0.114   0.040   0.203  -1.399   0.238    
   20    4:51:45.76  -69:19:08.28  450.16  289.11  18.231   0.139  -0.226   0.202  99.000   9.000    
   21    4:51:45.98  -69:20:25.87  447.40  130.58  13.218   0.024  -0.061   0.032  -0.851   0.028    
   22    4:51:46.27  -69:19:29.78  444.52  245.17  17.994   0.089   0.807   0.191  99.000   9.000    
   23    4:51:47.05  -69:19:04.34  436.28  297.15  13.491   0.030   0.026   0.089  -0.887   0.088    
   24    4:51:47.20  -69:19:04.24  434.67  297.36  16.300   0.382  -1.248   0.613   0.059   0.511    
   25    4:51:47.39  -69:19:24.54  432.49  255.89  13.100   0.012   1.890   0.018   3.275   0.119    
   26    4:51:47.44  -69:19:41.95  431.79  220.30  18.485   0.111   0.026   0.190  99.000   9.000    
   27    4:51:47.70  -69:19:50.78  428.96  202.27  18.188   0.080  -0.493   0.140   0.552   0.348    
   28    4:51:48.13  -69:21:24.02  423.85   11.75  18.320   0.093   0.348   0.265  99.000   9.000    
   29    4:51:48.30  -69:20:39.14  422.36  103.46  18.151   0.091  -0.191   0.160  99.000   9.000    
   30    4:51:48.55  -69:19:03.30  419.96  299.28  12.941   0.015   2.082   0.017   3.103   0.115    
   31    4:51:48.58  -69:20:27.43  419.24  127.38  18.411   0.127  -0.226   0.198  99.000   9.000    
   32    4:51:48.93  -69:20:43.27  415.40   94.99  18.855   0.221  -0.537   0.326  -1.331   0.293    
   33    4:51:49.33  -69:19:20.36  411.55  264.42  16.763   0.038   0.886   0.100  99.000   9.000    
   34    4:51:50.09  -69:20:07.32  403.07  168.46  15.674   0.014   0.752   0.032   0.731   0.112    
   35    4:51:50.31  -69:20:51.73  400.54   77.72  18.800   0.193  -0.141   0.286  99.000   9.000    
   36    4:51:51.02  -69:19:26.00  393.27  252.89  18.061   0.092   0.850   0.255  99.000   9.000    
   37    4:51:51.14  -69:21:15.44  391.50   29.26  18.827   0.154   0.032   0.302  99.000   9.000    
   38    4:51:51.49  -69:19:04.26  388.19  297.31  18.666   0.194   0.227   0.316  99.000   9.000    
   39    4:51:52.60  -69:21:15.43  375.76   29.27  18.665   0.233  -0.147   0.345  99.000   9.000    
   40    4:51:52.68  -69:20:00.52  375.15  182.34  18.911   0.226   0.481   0.649  99.000   9.000    
   41    4:51:52.97  -69:21:29.68  371.66    0.15  17.175   0.081   0.770   0.242  -1.670   0.272    
   42    4:51:53.13  -69:21:00.60  369.98   59.58  19.172   0.374  -0.637   0.444  99.000   9.000    
   43    4:51:53.18  -69:21:25.78  369.46    8.11  16.837   0.038  -0.030   0.071  -0.593   0.091    
   44    4:51:53.22  -69:19:57.39  369.30  188.73  16.682   0.023  -0.174   0.043  -0.530   0.073    
   45    4:51:53.20  -69:21:18.73  369.29   22.51  18.690   0.207   0.335   0.339  99.000   9.000    
   46    4:51:53.28  -69:21:29.49  368.37    0.53  17.294   0.051  -0.328   0.334   0.243   0.377    
   47    4:51:53.48  -69:19:29.09  366.56  246.55  17.797   0.054  -0.074   0.124  -0.450   0.199    
   48    4:51:53.67  -69:21:26.60  364.21    6.44  17.968   0.102  -0.092   0.168  -0.366   0.246    
   49    4:51:53.80  -69:19:11.80  363.22  281.90  18.325   0.163   0.165   0.251  99.000   9.000    
   50    4:51:54.22  -69:20:13.07  358.53  156.68  18.270   0.113  -0.232   0.225  -0.050   0.315    
   51    4:51:54.28  -69:19:37.01  357.97  230.37  18.984   0.166  -0.218   0.320  99.000   9.000    
   52    4:51:54.56  -69:19:31.48  354.98  241.66  18.451   0.113   0.689   0.321  99.000   9.000    
   53    4:51:54.84  -69:20:50.83  351.62   79.54  18.433   0.103  -0.292   0.203  -0.677   0.267    
   54    4:51:54.86  -69:20:29.89  351.53  122.32  15.905   0.019   1.853   0.083  99.000   9.000    
   55    4:51:55.51  -69:21:25.13  344.25    9.44  17.369   0.039  -0.214   0.076   0.033   0.131    
   56    4:51:55.76  -69:20:56.90  341.69   67.11  18.121   0.083   0.342   0.219  -0.701   0.324    
   57    4:51:56.20  -69:20:36.49  336.94  108.81  16.657   0.025   0.493   0.055   0.636   0.219    
   58    4:51:56.56  -69:21:16.95  333.01   26.13  17.210   0.046   1.493   0.194  99.000   9.000    D10b-75
   59    4:51:57.07  -69:20:50.05  327.65   81.10  18.058   0.098  -0.214   0.143   0.188   0.297    D10b-196
   60    4:51:57.12  -69:20:18.20  327.17  146.17  18.682   0.128   0.023   0.295  99.000   9.000    
   61    4:51:57.17  -69:19:14.29  326.88  276.76  18.752   0.171  -0.288   0.255  99.000   9.000    D10b-383
   62    4:51:57.45  -69:19:08.48  323.81  288.64  17.078   0.053   1.371   0.144  99.000   9.000    D10b-86
   63    4:51:57.58  -69:20:50.95  322.07   79.25  18.990   0.304   0.154   0.390  99.000   9.000    D10b-573
   64    4:51:57.63  -69:21:17.28  321.46   25.45  17.380   0.047   1.857   0.281  99.000   9.000    D10b-94
   65    4:51:57.72  -69:20:55.82  320.53   69.31  18.909   0.218  -0.132   0.301  99.000   9.000    D10b-385
   66    4:51:58.08  -69:20:15.27  316.74  152.16  18.470   0.101  -0.119   0.229   0.117   0.413    D10b-305
   67    4:51:58.10  -69:21:14.94  316.39   30.24  18.475   0.126   0.016   0.249  -0.157   0.399    D10b-271
   68    4:51:58.20  -69:19:06.28  315.73  293.12  17.995   0.134   1.000   0.251  99.000   9.000    D10b-174
   69    4:51:58.41  -69:18:58.72  313.41  308.58  17.061   0.057   0.257   0.089  -0.514   0.132    D10b-95
   70    4:51:58.49  -69:19:32.09  312.54  240.38  18.161   0.097   0.314   0.226  99.000   9.000    D10b-195
   71    4:51:58.99  -69:21:25.97  306.78    7.69  18.253   0.097  -0.156   0.157  -0.049   0.355    D10b-280
   72    4:51:59.17  -69:19:39.29  305.16  225.66  18.080   0.071   0.310   0.174  -0.193   0.376    D10b-237
   73    4:51:59.77  -69:19:45.73  298.69  212.49  17.985   0.076   0.191   0.117  -0.922   0.216    D10b-204
   74    4:51:59.77  -69:20:15.75  298.52  151.17  19.300   0.420  -1.038   0.467  99.000   9.000    D10b-624
   75    4:51:59.82  -69:18:57.43  298.28  311.19  17.498   0.095   0.721   0.168  99.000   9.000    D10b-116
   76    4:52:00.04  -69:20:42.22  295.61   97.06  16.753   0.032   0.516   0.076  -0.318   0.162    D10b-50
   77    4:52:00.07  -69:20:14.84  295.30  153.02  16.169   0.016  -0.044   0.030  -0.547   0.045    D10b-33
   78    4:52:00.27  -69:20:35.63  293.10  110.53  17.620   0.061  -0.122   0.117  -0.704   0.167    D10b-143
   79    4:52:00.38  -69:20:28.57  291.92  124.95  17.663   0.048  -0.725   0.087  99.000   9.000    D10b-114
   80    4:52:00.44  -69:21:07.13  291.12   46.16  17.997   0.068   1.235   0.322  99.000   9.000    D10b-146
   81    4:52:00.66  -69:20:49.73  288.80   81.71  15.704   0.014   0.029   0.024  -0.745   0.031    D10b-23
   82    4:52:00.79  -69:20:39.39  287.52  102.83  16.678   0.030   0.914   0.085  -0.243   0.178    D10b-44
   83    4:52:00.96  -69:19:06.23  285.84  293.19  16.844   0.047   1.294   0.109  99.000   9.000    D10b-55
   84    4:52:00.98  -69:20:05.92  285.49  171.23  18.717   0.136  -0.179   0.244  99.000   9.000    D10b-308
   85    4:52:01.02  -69:20:23.15  284.98  136.02  16.466   0.023  -0.163   0.036  -0.674   0.053    D10b-39
   86    4:52:01.06  -69:20:50.53  284.46   80.08  18.927   0.320  -0.665   0.383  99.000   9.000    D10b-504
   87    4:52:01.32  -69:18:55.21  282.04  315.71  18.285   1.482   1.363   1.509  99.000   9.000    D10b-500
   88    4:52:01.48  -69:21:01.59  279.93   57.46  17.663   0.065  -0.147   0.102  -0.196   0.159    D10b-118
   89    4:52:01.50  -69:20:44.84  279.80   91.69  17.864   0.064  -0.077   0.123  -0.751   0.186    D10b-187
   90    4:52:01.51  -69:20:04.57  279.70  173.99  18.366   0.107   0.278   0.251  -1.558   0.297    D10b-203
   91    4:52:01.69  -69:20:02.02  277.86  179.19  17.038   0.035  -0.166   0.065  -0.596   0.087    D10b-68
   92    4:52:01.69  -69:19:40.68  277.85  222.79  18.134   0.081   0.571   0.312  99.000   9.000    D10b-297
   93    4:52:01.71  -69:20:26.92  277.61  128.31  18.013   0.074  -0.065   0.138  -0.334   0.244    D10b-181
   94    4:52:01.86  -69:20:58.37  275.84   64.04  17.404   0.054   1.222   0.177  99.000   9.000    D10b-105
   95    4:52:02.27  -69:20:16.21  271.56  150.19  18.625   0.142   0.353   0.301  -1.225   0.460    D10b-435
   96    4:52:02.40  -69:20:33.32  270.12  115.21  14.947   0.019  -0.170   0.024  -0.870   0.023    D10b-12
   97    4:52:02.44  -69:20:31.59  269.64  118.76  17.304   0.086  -0.169   0.130  -0.838   0.309    D10b-96
   98    4:52:02.49  -69:19:00.10  269.34  305.70  18.031   0.093   0.394   0.164  99.000   9.000    D10b-274
   99    4:52:02.52  -69:20:13.84  268.84  155.02  18.721   0.167   0.289   0.323  99.000   9.000    D10b-474
  100    4:52:02.60  -69:20:44.19  267.88   93.01  18.736   0.185   1.023   0.454  99.000   9.000    D10b-352
  101    4:52:02.97  -69:20:21.51  264.05  139.34  16.886   0.036  -0.158   0.137  -0.546   0.154    D10b-51
  102    4:52:03.77  -69:20:22.30  255.27  137.72  17.871   0.062  -0.126   0.151   0.707   0.393    D10b-150
  103    4:52:03.92  -69:19:57.57  253.76  188.26  17.074   0.032  -0.292   0.050  -0.423   0.074    D10b-80
  104    4:52:03.95  -69:20:29.73  253.39  122.54  17.484   0.051   0.309   0.145  -1.659   0.164    D10b-99
  105    4:52:04.52  -69:20:35.57  247.25  110.59  18.161   0.167   0.650   0.308  99.000   9.000    D10b-477
  106    4:52:04.75  -69:20:22.74  244.78  136.82  18.498   0.149   0.043   0.264  99.000   9.000    D10b-407
  107    4:52:04.75  -69:20:45.00  244.67   91.32  18.499   0.111   0.300   0.284  99.000   9.000    D10b-450
  108    4:52:05.04  -69:20:41.26  241.59   98.96  18.663   0.145   0.812   0.458  99.000   9.000    D10b-349
  109    4:52:05.14  -69:20:57.23  240.47   66.34  18.278   0.107  -0.323   0.193  99.000   9.000    D10b-235
  110    4:52:05.18  -69:20:13.96  240.15  154.73  18.154   0.094  -0.230   0.156  -0.382   0.218    D10b-216
  111    4:52:05.32  -69:19:59.76  238.57  183.75  15.021   0.010  -0.191   0.014  -0.750   0.019    D10b-15
  112    4:52:05.74  -69:19:47.02  234.11  209.77  17.714   0.058  -0.364   0.100  -0.237   0.149    D10b-171
  113    4:52:05.75  -69:20:28.36  233.94  125.32  18.318   0.128  -0.245   0.198  -2.109   0.176    D10b-338
  114    4:52:05.75  -69:20:14.09  233.90  154.47  17.943   0.078   0.001   0.143  -0.223   0.292    D10b-170
  115    4:52:05.82  -69:20:26.86  233.14  128.36  15.200   0.018  -0.185   0.028  -0.678   0.027    D10b-18
  116    4:52:05.89  -69:21:22.39  232.29   14.91  18.292   0.107  -0.401   0.177  -0.621   0.220    D10b-224
  117    4:52:06.24  -69:18:56.02  228.82  313.98  16.533   0.037   0.789   0.063  99.000   9.000    D10b-41
  118    4:52:06.24  -69:20:40.86  228.69   99.75  16.816   0.030  -0.115   0.051  -0.682   0.077    D10b-66
  119    4:52:06.38  -69:20:24.67  227.14  132.83  18.461   0.108   0.091   0.212  99.000   9.000    D10b-286
  120    4:52:06.68  -69:19:04.17  224.09  297.31  17.104   0.066   1.471   0.160  99.000   9.000    D10b-79
  121    4:52:06.74  -69:20:39.93  223.24  101.66  17.636   0.059  -0.388   0.096  -0.184   0.163    D10b-124
  122    4:52:06.90  -69:19:38.25  221.60  227.68  18.237   0.109  -0.565   0.156   0.411   0.228    D10b-241
  123    4:52:06.99  -69:20:32.88  220.56  116.04  15.317   0.016  -0.144   0.029  -0.633   0.050    D10b-20
  124    4:52:07.00  -69:20:34.23  220.48  113.28  17.041   0.062  -0.253   0.079  -0.446   0.139    D10b-119
  125    4:52:07.11  -69:21:22.20  219.22   15.27  18.216   0.096   0.139   0.225  -0.741   0.331    D10b-314
  126    4:52:07.23  -69:20:33.78  217.96  114.20  17.942   0.141  -0.099   0.278  -1.615   0.291    D10b-293
  127    4:52:07.31  -69:20:30.23  217.09  121.47  16.642   0.028  -0.039   0.061  -0.504   0.085    D10b-46
  128    4:52:07.32  -69:20:59.85  216.93   60.93  19.122   0.206  -0.498   0.331  99.000   9.000    D10b-375
  129    4:52:07.36  -69:20:02.35  216.59  178.43  17.362   0.043   0.280   0.094  -0.596   0.143    D10b-117
  130    4:52:07.87  -69:19:34.04  211.19  236.26  18.862   0.191   0.230   0.336  99.000   9.000    
  131    4:52:08.11  -69:20:27.74  208.45  126.53  17.596   0.059  -0.389   0.094   0.247   0.153    D10b-136
  132    4:52:08.23  -69:20:53.76  207.15   73.37  17.080   0.030   1.525   0.145  99.000   9.000    D10b-82
  133    4:52:08.42  -69:20:36.21  205.10  109.22  17.310   0.051  -0.119   0.071  -0.902   0.099    D10b-88
  134    4:52:08.44  -69:21:08.95  204.86   42.32  19.125   0.223  -0.851   0.332  99.000   9.000    D10b-479
  135    4:52:08.62  -69:21:18.93  202.81   21.93  17.818   0.059  -0.106   0.139   0.708   0.362    D10b-182
  136    4:52:08.77  -69:21:12.42  201.29   35.22  19.579   0.384  -1.108   0.458  99.000   9.000    D10b-173
  137    4:52:08.81  -69:20:40.35  200.86  100.75  19.149   0.234  -0.607   0.288  99.000   9.000    D10b-404
  138    4:52:08.92  -69:20:32.08  199.77  117.65  17.757   0.067  -0.720   0.097  -0.310   0.127    D10b-89
  139    4:52:08.93  -69:20:44.32  199.61   92.64  18.679   0.145  -0.184   0.237  -0.548   0.340    D10b-540
  140    4:52:08.98  -69:20:55.24  199.03   70.32  18.316   0.098  -0.484   0.164  99.000   9.000    D10b-227
  141    4:52:09.07  -69:19:26.88  198.19  250.86  18.635   0.175  -0.206   0.247  99.000   9.000    D10b-361
  142    4:52:09.12  -69:20:35.75  197.60  110.15  13.636   0.005  -0.175   0.009  -0.737   0.015    D10b-3
  143    4:52:09.25  -69:20:15.21  196.14  152.11  18.043   0.114  -0.134   0.269  -2.567   0.283    D10b-198
  144    4:52:09.28  -69:21:00.80  195.70   58.97  15.714   0.014   0.852   0.039   0.908   0.121    D10b-24
  145    4:52:09.30  -69:19:59.23  195.65  184.76  16.041   0.014  -0.184   0.026  -0.725   0.040    D10b-30
  146    4:52:09.32  -69:20:36.38  195.47  108.87  17.805   0.202  -0.110   0.252  -3.118   0.180    D10b-353
  147    4:52:09.41  -69:20:38.24  194.38  105.05  18.316   0.127   0.541   0.344  -2.286   0.410    D10b-217
  148    4:52:09.45  -69:20:10.45  194.03  161.83  17.637   0.052  -0.009   0.111  -0.412   0.185    D10b-131
  149    4:52:09.53  -69:20:14.22  193.15  154.13  14.556   0.008  -0.178   0.015  -0.682   0.022    D10b-7
  150    4:52:09.58  -69:20:16.46  192.60  149.54  15.261   0.011  -0.171   0.022  -0.738   0.032    D10b-16
  151    4:52:09.66  -69:19:21.38  191.77  262.10  18.274   0.087   0.128   0.288  99.000   9.000    D10b-283
  152    4:52:09.73  -69:20:40.83  190.93   99.77  16.871   0.032  -0.021   0.064  -0.815   0.087    D10b-60
  153    4:52:09.78  -69:20:17.68  190.44  147.07  18.560   0.276  -0.393   0.361  -1.421   0.273    D10b-367
  154    4:52:09.90  -69:19:01.83  189.25  302.04  19.574   0.439  -0.387   0.642  99.000   9.000    
  155    4:52:09.94  -69:20:14.78  188.74  152.99  18.159   0.117  -0.139   0.250  -2.363   0.235    D10b-244
  156    4:52:10.07  -69:20:12.17  187.26  158.32  18.210   0.135  -0.122   0.279  -0.588   0.368    D10b-307
  157    4:52:10.10  -69:20:04.53  186.99  173.93  16.574   0.025  -0.171   0.039  -0.280   0.064    D10b-42
  158    4:52:10.16  -69:18:56.66  186.38  312.62  17.553   0.057   1.060   0.187  99.000   9.000    D10b-129
  159    4:52:10.21  -69:20:06.21  185.86  170.49  17.954   0.079  -0.054   0.136  99.000   9.000    D10b-214
  160    4:52:10.24  -69:19:36.12  185.53  231.99  17.725   0.067   0.154   0.137  -0.730   0.173    D10b-176
  161    4:52:10.32  -69:20:14.65  184.64  153.24  18.249   0.124  -1.280   0.335  -0.494   0.359    D10b-233
  162    4:52:10.32  -69:20:13.13  184.60  156.34  14.791   0.009  -0.134   0.031  -0.784   0.032    D10b-10
  163    4:52:10.32  -69:20:23.30  184.51  135.57  17.545   0.066   0.776   0.159  99.000   9.000    D10b-126
  164    4:52:10.48  -69:20:38.80  182.93  103.90  18.637   0.133   0.112   0.326  99.000   9.000    D10b-491
  165    4:52:10.64  -69:20:12.86  181.11  156.90  16.971   0.040  -0.202   0.079  -1.047   0.102    D10b-76
  166    4:52:10.72  -69:20:35.05  180.22  111.53  15.911   0.018  -0.144   0.025  -0.692   0.033    D10b-27
  167    4:52:10.72  -69:20:02.69  180.20  177.67  18.559   0.189   0.341   0.306  99.000   9.000    D10b-487
  168    4:52:10.72  -69:21:27.01  180.13    5.38  17.162   0.043  -0.342   0.068  -0.381   0.087    D10b-84
  169    4:52:10.75  -69:20:17.34  180.00  147.72  17.595   0.061  -0.117   0.111  -0.359   0.167    D10b-122
  170    4:52:10.81  -69:21:09.16  179.32   41.84  18.562   0.157  -0.658   0.224  99.000   9.000    D10b-295
  171    4:52:11.03  -69:19:25.81  177.02  253.03  16.133   0.017  -0.126   0.031  -0.353   0.046    D10b-34
  172    4:52:11.12  -69:20:49.64  176.01   81.73  18.516   0.156  -0.045   0.261  99.000   9.000    D10b-339
  173    4:52:11.21  -69:20:22.95  174.97  136.27  18.491   0.142  -0.118   0.234  99.000   9.000    D10b-389
  174    4:52:11.41  -69:20:26.03  172.80  129.96  17.788   0.086  -0.405   0.117  -0.906   0.138    D10b-134
  175    4:52:11.57  -69:20:19.72  171.13  142.86  17.933   0.064  -0.166   0.132  -0.409   0.207    D10b-157
  176    4:52:11.75  -69:21:00.55  169.19   59.42  17.370   0.052   1.006   0.205  99.000   9.000    D10b-109
  177    4:52:11.77  -69:20:10.08  168.91  162.56  17.391   0.046  -0.319   0.092  -0.231   0.138    D10b-111
  178    4:52:11.79  -69:19:33.20  168.71  237.89  18.644   0.136  -0.214   0.234  -0.639   0.324    D10b-397
  179    4:52:11.87  -69:20:26.17  167.81  129.66  17.865   0.191  -1.162   0.201  -0.937   0.193    
  180    4:52:11.88  -69:20:25.17  167.71  131.71  14.593   0.019  -0.125   0.050  -0.847   0.052    D10b-8
  181    4:52:11.97  -69:20:14.34  166.73  153.83  18.078   0.073   0.075   0.181  99.000   9.000    D10b-302
  182    4:52:11.99  -69:20:57.74  166.48   65.14  18.483   0.222   0.354   0.326  -1.732   0.338    D10b-486
  183    4:52:12.05  -69:19:16.79  165.91  271.44  18.232   0.178  -0.104   0.212  99.000   9.000    D10b-222
  184    4:52:12.26  -69:19:30.18  163.67  244.07  16.462   0.030  -0.222   0.050  -0.249   0.066    D10b-52
  185    4:52:12.49  -69:20:50.44  161.16   80.07  18.320   0.113  -0.428   0.163   0.277   0.265    D10b-239
  186    4:52:12.52  -69:19:59.56  160.96  184.03  14.224   0.006  -0.189   0.009  -0.574   0.053    D10b-6
  187    4:52:12.66  -69:20:22.82  159.33  136.50  18.181   0.088  -0.262   0.156  99.000   9.000    D10b-243
  188    4:52:12.99  -69:20:23.70  155.74  134.69  18.565   0.161  -0.422   0.210  99.000   9.000    D10b-303
  189    4:52:13.23  -69:20:09.77  153.23  163.16  18.681   0.225  -0.118   0.282  99.000   9.000    D10b-896
  190    4:52:13.50  -69:20:39.16  150.17  103.09  17.996   0.070   0.879   0.221  99.000   9.000    D10b-213
  191    4:52:13.62  -69:20:34.87  148.92  111.86  18.101   0.079   1.235   0.256  99.000   9.000    D10b-304
  192    4:52:13.73  -69:20:13.09  147.84  156.35  17.855   0.066  -0.114   0.128  -0.905   0.190    D10b-189
  193    4:52:13.95  -69:20:02.21  145.39  178.58  18.846   0.172  -0.419   0.278  99.000   9.000    D10b-490
  194    4:52:14.02  -69:19:32.05  144.69  240.22  18.519   0.117  -0.176   0.230  99.000   9.000    D10b-319
  195    4:52:14.18  -69:20:46.38  142.92   88.33  18.652   0.128  -0.331   0.201  99.000   9.000    D10b-380
  196    4:52:14.18  -69:18:57.77  142.88  310.25  17.821   0.060  -0.144   0.102  -0.824   0.169    D10b-178
  197    4:52:14.25  -69:20:39.66  142.17  102.06  17.741   0.055   0.777   0.191  99.000   9.000    D10b-151
  198    4:52:14.99  -69:20:40.96  134.10   99.38  18.948   0.173  -0.407   0.294  99.000   9.000    D10b-458
  199    4:52:15.16  -69:20:17.13  132.32  148.06  18.878   0.228   0.169   0.420  99.000   9.000    D10b-671
  200    4:52:15.40  -69:20:58.03  129.74   64.49  19.081   0.318  -0.637   0.373  99.000   9.000    D10b-743
  201    4:52:15.81  -69:19:32.29  125.27  239.67  17.677   0.064   1.175   0.264  99.000   9.000    D10b-156
  202    4:52:15.93  -69:19:30.48  124.04  243.36  18.438   0.124  -0.077   0.228  99.000   9.000    D10b-358
  203    4:52:16.01  -69:20:11.44  123.17  159.67  17.550   0.055  -0.361   0.081  -0.114   0.140    D10b-128
  204    4:52:16.23  -69:20:17.62  120.76  147.04  17.113   0.041   0.069   0.079  -0.629   0.123    D10b-87
  205    4:52:16.33  -69:20:38.64  119.69  104.09  17.021   0.024   0.802   0.099  99.000   9.000    D10b-81
  206    4:52:16.36  -69:20:03.40  119.31  176.11  18.028   0.084   1.252   0.285  99.000   9.000    D10b-200
  207    4:52:16.41  -69:19:37.62  118.94  228.78  17.700   0.050  -0.082   0.099  -0.638   0.158    D10b-160
  208    4:52:16.52  -69:21:24.54  117.60   10.29  16.934   0.037   1.883   0.146  99.000   9.000    D10b-59
  209    4:52:16.96  -69:20:32.60  112.95  116.41  18.342   0.101   0.137   0.201  99.000   9.000    D10b-387
  210    4:52:17.16  -69:20:54.70  110.67   71.27  16.914   0.035  -0.213   0.061  -0.750   0.071    D10b-69
  211    4:52:17.47  -69:19:41.14  107.38  221.56  16.622   0.028  -0.078   0.055  -0.719   0.062    D10b-48
  212    4:52:17.50  -69:20:55.08  107.09   70.46  18.461   0.146  -0.228   0.247  99.000   9.000    D10b-265
  213    4:52:17.53  -69:19:59.72  106.77  183.60  16.863   0.028   0.846   0.099  99.000   9.000    D10b-71
  214    4:52:17.57  -69:19:26.96  106.34  250.54  18.186   0.090  -0.292   0.155   0.004   0.314    D10b-231
  215    4:52:17.74  -69:20:17.35  104.49  147.56  19.247   0.357  -1.213   0.400   1.031   0.948    
  216    4:52:17.86  -69:20:15.34  103.18  151.65  15.978   0.014  -0.143   0.024  -0.727   0.048    D10b-29
  217    4:52:17.86  -69:20:48.63  103.09   83.62  18.053   0.084   0.658   0.252  99.000   9.000    D10b-223
  218    4:52:18.01  -69:19:30.92  101.61  242.43  18.319   0.103   0.005   0.195  99.000   9.000    D10b-279
  219    4:52:18.02  -69:19:07.47  101.46  290.34  19.262   0.273   0.134   0.546  99.000   9.000    
  220    4:52:18.02  -69:19:28.31  101.45  247.76  18.237   0.098  -0.053   0.177  99.000   9.000    D10b-232
  221    4:52:18.03  -69:20:28.91  101.28  123.91  17.899   0.061   0.837   0.230  -2.000   0.276    D10b-225
  222    4:52:18.19  -69:20:42.84   99.64   95.47  16.977   0.048   0.097   0.085  -0.806   0.095    D10b-74
  223    4:52:18.22  -69:20:11.66   99.25  159.19  12.879   0.004  -0.157   0.006  -0.717   0.009    D10b-2
  224    4:52:18.36  -69:21:08.19   97.74   43.66  17.181   0.056   0.881   0.126  99.000   9.000    D10b-85
  225    4:52:18.60  -69:21:21.58   95.25   16.30  18.395   0.114  -0.438   0.165  99.000   9.000    D10b-288
  226    4:52:18.70  -69:19:44.64   94.08  214.38  18.944   0.212  -0.259   0.392  99.000   9.000    D10b-563
  227    4:52:18.86  -69:20:45.02   92.44   90.99  16.202   0.021  -0.246   0.033  -0.733   0.038    D10b-35
  228    4:52:19.29  -69:20:45.65   87.74   89.68  17.222   0.054  -0.176   0.095  -0.769   0.122    D10b-92
  229    4:52:19.32  -69:20:49.29   87.44   82.27  15.443   0.017  -0.086   0.029  -0.963   0.035    D10b-21
  230    4:52:19.32  -69:20:50.84   87.38   79.09  17.247   0.081  -0.562   0.112   0.281   0.195    D10b-97
  231    4:52:19.42  -69:21:00.51   86.34   59.31  17.993   0.092  -0.218   0.148  99.000   9.000    D10b-210
  232    4:52:19.45  -69:20:43.59   85.96   93.89  18.537   0.156  -0.533   0.231  -0.896   0.253    D10b-215
  233    4:52:19.53  -69:20:46.95   85.16   87.03  17.511   0.071  -0.422   0.112  -0.137   0.161    D10b-190
  234    4:52:19.59  -69:20:34.35   84.50  112.76  16.304   0.019  -0.118   0.036  -0.771   0.052    D10b-37
  235    4:52:19.61  -69:19:53.93   84.24  195.37  18.292   0.088  -0.139   0.166  99.000   9.000    D10b-266
  236    4:52:19.63  -69:20:50.73   84.09   79.30  17.335   0.073   0.899   0.183  -2.696   0.194    D10b-152
  237    4:52:19.68  -69:20:40.75   83.59   99.70  18.610   0.210  -0.335   0.291  -0.645   0.291    D10b-340
  238    4:52:19.77  -69:20:38.16   82.57  104.99  18.735   0.203   0.364   0.425  99.000   9.000    D10b-345
  239    4:52:20.07  -69:20:32.26   79.35  117.04  14.869   0.006  -0.211   0.013  -0.788   0.018    D10b-14
  240    4:52:20.21  -69:20:58.60   77.76   63.21  18.159   0.100  -0.398   0.173  -0.614   0.214    D10b-219
  241    4:52:20.47  -69:19:42.87   74.99  217.95  18.140   0.093   0.272   0.217  -1.081   0.285    D10b-247
  242    4:52:20.76  -69:20:27.15   71.89  127.45  17.627   0.069   0.302   0.231  99.000   9.000    D10b-193
  243    4:52:20.81  -69:20:22.03   71.37  137.93  17.912   0.066   0.078   0.140  -0.918   0.174    D10b-220
  244    4:52:20.86  -69:20:26.01   70.75  129.77  16.887   0.036  -0.016   0.096  -1.005   0.116    D10b-62
  245    4:52:20.87  -69:20:13.19   70.71  155.97  14.717   0.007  -0.169   0.010  -0.762   0.018    D10b-11
  246    4:52:20.98  -69:19:46.17   69.55  211.20  17.467   0.060   0.466   0.126  99.000   9.000    D10b-120
  247    4:52:21.05  -69:20:21.16   68.75  139.67  18.423   0.105   0.044   0.259  99.000   9.000    D10b-311
  248    4:52:21.12  -69:20:11.95   67.93  158.50  17.851   0.072   0.000   0.140  -1.673   0.230    D10b-207
  249    4:52:21.30  -69:20:31.00   66.03  119.56  18.950   0.500  -1.608   0.519  -1.107   0.370    
  250    4:52:21.34  -69:20:29.41   65.61  122.84  14.043   0.007  -0.123   0.017  -0.826   0.023    D10b-4
  251    4:52:21.38  -69:21:17.12   65.21   25.32  18.123   0.095  -0.253   0.165  -0.755   0.195    D10b-221
  252    4:52:21.43  -69:20:10.13   64.62  162.21  18.229   0.112   0.038   0.203  -0.436   0.346    D10b-298
  253    4:52:21.68  -69:20:48.28   61.96   84.26  17.998   0.071  -0.376   0.102  99.000   9.000    D10b-192
  254    4:52:22.26  -69:20:18.62   55.66  144.85  16.433   0.026  -0.104   0.044  -0.811   0.055    D10b-43
  255    4:52:22.40  -69:21:17.05   54.19   25.43  18.631   0.205   0.034   0.331  99.000   9.000    D10b-632
  256    4:52:22.71  -69:19:54.06   50.77  195.02  18.660   0.137   0.545   0.479  99.000   9.000    
  257    4:52:22.72  -69:19:35.83   50.69  232.28  17.975   0.082  -0.219   0.137   0.396   0.315    D10b-169
  258    4:52:22.78  -69:19:03.74   50.01  297.83  18.310   0.136   0.909   0.285  99.000   9.000    D10b-278
  259    4:52:22.83  -69:20:09.38   49.46  163.72  16.885   0.043  -0.236   0.059  -0.465   0.077    D10b-58
  260    4:52:23.10  -69:19:22.58   46.56  259.33  17.483   0.050  -0.239   0.080  -0.085   0.152    D10b-125
  261    4:52:23.32  -69:20:41.96   44.21   97.10  17.747   0.066  -0.092   0.116  -1.077   0.135    D10b-166
  262    4:52:23.47  -69:21:05.68   42.62   48.66  16.886   0.040   1.780   0.214  99.000   9.000    D10b-67
  263    4:52:23.96  -69:19:58.95   37.36  184.99  12.416   0.006   0.668   0.010   0.659   0.011    D10b-1
  264    4:52:23.99  -69:20:45.05   37.03   90.78  17.790   0.064   0.304   0.153  -1.001   0.235    D10b-167
  265    4:52:24.00  -69:19:30.60   36.90  242.93  16.684   0.042  -0.036   0.055  -0.808   0.063    D10b-53
  266    4:52:24.02  -69:21:20.03   36.66   19.31  15.403   0.016   0.808   0.052   0.611   0.099    D10b-19
  267    4:52:24.08  -69:20:35.48   35.94  110.35  18.085   0.079  -0.051   0.146  99.000   9.000    D10b-242
  268    4:52:24.13  -69:19:27.37   35.45  249.53  17.445   0.045   0.071   0.101   0.263   0.245    D10b-127
  269    4:52:24.50  -69:21:27.65   31.46    3.72  18.371   0.116   0.065   0.215  -1.007   0.252    D10b-282
  270    4:52:24.62  -69:20:52.30   30.17   75.96  18.512   0.118   0.457   0.330  99.000   9.000    D10b-331
  271    4:52:24.63  -69:21:13.40   30.12   32.85  17.556   0.068  -0.198   0.118  -0.549   0.157    D10b-115
  272    4:52:25.38  -69:20:47.42   21.97   85.90  17.709   0.096  -0.396   0.192  -0.703   0.256    D10b-141
  273    4:52:25.60  -69:20:29.06   19.55  123.40  18.957   0.206   0.086   0.362  99.000   9.000    D10b-694
  274    4:52:25.71  -69:20:48.28   18.49   84.13  17.158   0.051   0.152   0.249  -1.414   0.270    D10b-93
  275    4:52:25.82  -69:21:28.81   17.28    1.31  17.901   0.093   0.364   0.188  99.000   9.000    D10b-201
  276    4:52:25.89  -69:20:49.21   16.50   82.23  16.439   0.036  -0.163   0.086  -0.348   0.232    D10b-40
  277    4:52:25.99  -69:20:57.46   15.43   65.37  18.288   0.123  -0.279   0.183  99.000   9.000    D10b-260
  278    4:52:26.19  -69:20:28.18   13.17  125.19  18.924   0.251   0.672   0.506  99.000   9.000    D10b-508
  279    4:52:26.28  -69:21:18.17   12.32   23.03  17.440   0.056  -0.109   0.094  -0.336   0.126    D10b-108
  280    4:52:26.98  -69:20:44.87    4.76   91.06  17.683   0.061  -0.093   0.114  99.000   9.000    D10b-159


==> parker.tab1.txt <==
%auto-ignore
III/number UBV Photometry of stars in LH 2   (Parker+ 2001)
===============================================================================
Ultraviolet and Optical Observations of OB Associations and Field Stars
in the Southwest Region of the Large Magellanic Cloud
   Parker J.Wm., Zaritsky D., Stecher T.P., Harris J., Massey P.
   <Astron. J., submitted (2000)>
   =2001AJ..........P
================================================================================
ADC_Keywords: Associations, stellar; Astrometric data; Magellanic Clouds;
              Photometry, UBV; Stars, early-type 
Description:
   This catalog contains astrometry and Johnson UBV photometry of stars in the
   OB association Lucke-Hodge 2 in the Large Magellanic Cloud.

Introduction:
    The RA and Dec postions were determined from the X,Y cordinates from
    the CCD images using a plate solution determied using the Grant machine
    at Kitt Peak National Observatory.

    PSF-fitted photometry was made with DAOPHOT.

    Standard magnitudes listed in this catalog used the transformations to the
    standard system defined by Massey et al. (1989)

    Stars without magnitude measurements in the U filter are flagged
    by  U-B = 99.000  and  U-B err = 9.000.

    A few stars have spectroscopic observations and classifications:
    Star  Spectral Type
    ----  -------------
      21  O9.7 Ib
      23  O9.7 Ib
      25  late type
      30  late type
      81  O6 V
      96  O7.5 Vz
     142  O7 II:
     180  O9.5 V
     223  O8 II((f))
     229  O9.5 V:
     250  O7 V
     254  foreground {Very strong Ca II 3933. v~0 km/s).
     263  Noisy. Strong Balmer lines. v=210-260 km/s. Possible He I.

File Summary:
--------------------------------------------------------------------------------
  FileName    Lrecl    Records   Explanations
--------------------------------------------------------------------------------
tab1.txt        80         87    This file
tab1.dat       110        280    RA, Dec, and UBV photometry of stars in LH 2
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tab1.dat
--------------------------------------------------------------------------------
   Bytes Format  Units   Label    Explanations
--------------------------------------------------------------------------------
 001-005  I5     ---     Star_ID  Designation
 009-010  I2     h       RAh      Right Ascension J2000 , Epoch 1985.0 (hours)
 012-013  I2     min     RAm      Right Ascension J2000 (minutes)
 015-019  F5.2   s       RAs      Right Ascension J2000 (seconds)
     022  I2     ---     DE-      Declination J2000 (sign)
 023-024  I2     deg     DEd      Declination J2000 , Epoch 1985.0 (hours)
 026-027  I2     arcmin  DEm      Declination J2000 (minutes)
 029-033  F5.2   arcsec  DEs      Declination J2000 (seconds)
 036-041  F6.2   pix     X        X position of star in CCD
 044-049  F6.2   pix     Y        Y position of star in CCD
 052-057  F6.3   mag     V        ?=99.00 Johnson V magnitude
 061-065  F5.3   mag     e_V      ?=9.00 uncertainty of Johnson V magnitude
 068-073  F6.3   mag     B-V      ?=99.00 Johnson B-V color
 077-081  F5.3   mag     e_B-V    ?=9.00 uncertainty of Johnson B-V color
 084-089  F6.3   mag     U-B      ?=99.00 Johnson U-B color
 093-097  F5.3   mag     e_U-B    ?=9.00 uncertainty of Johnson U-B color
 102-109  A8     ---     O96ID    ID of star from Oey (1996) catalog
--------------------------------------------------------------------------------
References: 

   "The Stellar Content of two OB Associations in the LMC - LH 117 (NGC 2122)
   and LH 118", Massey P., Garmany C. D., Silkey M., and Degioia-Eastwood K.
   1989, AJ, 97, 107
   =1989AJ.....97..107M

   "UBV Photometry of OB Associations within Superbubbles of the Large
   Magellanic Cloud", 1996, Oey S., ApJS, 104, 71
   =1996APJS..104...71O   
  
================================================================================
(End)

